Dust formation in the outflows of catastrophically evaporating planets

Ultra-short period planets offer a window into the poorly understood interior composition of exoplanets through material evaporated from their rocky interiors. Among these objects are a class of disintegrating planets, observed when their dusty tails transit in front of their host stars. These dusty tails are thought to originate from dust condensation in thermally-driven winds emanating from the sublimating surfaces of these planets. Existing models of these winds have been unable to explain their highly variable nature and have not explicitly modelled how dust forms in the wind. Here we present new radiation-hydrodynamic simulations of the winds from these planets, including a minimal model for the formation and destruction of dust, assuming that nucleation can readily take place. We find that dust forms readily in the winds, a consequence of large dust grains obtaining lower temperatures than the planet's surface. As hypothesised previously, we find that the coupling of the planet's surface temperature to the outflow properties via the dust's opacity can drive time-variable flows when dust condensation is sufficiently fast. In agreement with previous work, our models suggest that these dusty tails are a signature of catastrophically evaporating planets that are close to the end of their lives. Finally, we discuss the implications of our results for the dust's composition. More detailed hydrodynamic models that self-consistently compute the nucleation and composition of the dust and gas are warranted in order to use these models to study the planet's interior composition.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
